A k-mer Based Approach for SARS-CoV-2 Variant Identification

With the rapid spread of the novel coronavirus (COVID-19) across the globe and its continuous mutation, it is of pivotal importance to design a system to identify different known (and unknown) variants of SARS-CoV-2. Identifying particular variants helps to understand and model their spread patterns, design effective mitigation strategies, and prevent future outbreaks. It also plays a crucial role in studying the efficacy of known vaccines against each variant and modeling the likelihood of breakthrough infections. It is well known that the spike protein contains most of the information/variation pertaining to coronavirus variants. In this paper, we use spike sequences to classify different variants of the coronavirus in humans. We show that preserving the order of the amino acids helps the underlying classifiers to achieve better performance. We also show that we can train our model to outperform the baseline algorithms using only a small number of training samples ($1\%$ of the data). Finally, we show the importance of the different amino acids which play a key role in identifying variants and how they coincide with those reported by the USA's Centers for Disease Control and Prevention (CDC).

==> Figures/confusion_matrix_gisaid_1/gisaid_1.tikz <==
\begin{tikzpicture}[
box/.style={draw,rectangle,minimum size=2cm,text width=1.5cm,align=left}]
\matrix (conmat) [row sep=.1cm,column sep=.1cm] {
\node (tpos) [box,
    label=left:\( \mathbf{p'} \),
    label=above:\( \mathbf{p} \),
    ] {True \\ positive};
&
\node (tpos) [box,
    label=above:\( \mathbf{p} \),
    ] {True \\ positive};
&
\node (tpos) [box,
    label=above:\( \mathbf{p} \),
    ] {True \\ positive};
&
\node (tpos) [box,
    label=above:\( \mathbf{p} \),
    ] {True \\ positive};
&
\node (fneg) [box,
    label=above:\textbf{n},
    label=above right:\textbf{total},
    label=right:\( \mathrm{P}' \)] {False \\ negative};
\\
\node (fpos) [box,
    label=left:\( \mathbf{n'} \),
    label=below left:\textbf{total},
    label=below:P] {False \\ positive};
& 
\node (fpos) [box,
    % label=left:\( \mathbf{n'} \),
    % label=below left:\textbf{total},
    label=below:P] {False \\ positive};
& 
\node (fpos) [box,
    % label=left:\( \mathbf{n'} \),
    % label=below left:\textbf{total},
    label=below:P] {False \\ positive};
& 
\node (fpos) [box,
    % label=left:\( \mathbf{n'} \),
    % label=below left:\textbf{total},
    label=below:P] {False \\ positive};
&
\node (tneg) [box,
    label=right:\( \mathrm{N}' \),
    label=below:N] {True \\ negative};
\\
};
\node [left=.05cm of conmat,text width=1.5cm,align=right] {\textbf{actual \\ value}};
\node [above=.05cm of conmat] {\textbf{prediction outcome}};
\end{tikzpicture}

==> Figures_data/Sequences_information_gain_data1.csv <==
aminoAcid,informationGain
681,0.606656
982,0.523154
570,0.499857
716,0.492334
1118,0.470808
452,0.434624
478,0.384969
19,0.358506
501,0.348571
417,0.303238
950,0.301071
69,0.285844
70,0.235511
68,0.207828
484,0.206029
18,0.199986
138,0.186891
20,0.183595
190,0.183573
1176,0.181401
1027,0.179951
655,0.179076
26,0.178953
142,0.175086
156,0.1276
215,0.126119
144,0.123588
80,0.121751
157,0.121717
152,0.120198
158,0.119812
701,0.113165
13,0.109127
222,0.083063
143,0.068237
243,0.052165
258,0.050484
242,0.050264
241,0.046795
240,0.03971
77,0.034099
1140,0.023763
192,0.023378
186,0.02323
194,0.022501
193,0.022462
195,0.022268
151,0.022163
187,0.02202
188,0.021999
95,0.021951
189,0.021899
185,0.021468
153,0.021417
191,0.021352
199,0.020819
200,0.020744
184,0.020486
154,0.019889
155,0.019743
198,0.019654
183,0.01929
201,0.019259
197,0.01921
179,0.018968
182,0.018952
161,0.018932
181,0.018871
196,0.018825
162,0.018548
202,0.018189
1177,0.018154
178,0.01799
160,0.017871
180,0.01777
150,0.01769
163,0.017674
204,0.017607
164,0.017568
203,0.017553
149,0.017394
159,0.017384
177,0.017352
136,0.017218
174,0.017176
148,0.017051
126,0.016814
123,0.016705
124,0.016646
128,0.016575
116,0.016564
175,0.016543
135,0.016485
166,0.016439
176,0.016437
121,0.016429
119,0.016428
122,0.016419
173,0.016381
134,0.01637
117,0.016366
118,0.016314
167,0.016288
127,0.016288
133,0.016282
120,0.016192
129,0.016097
168,0.016076
228,0.016004
132,0.016002
169,0.015994
125,0.015956
172,0.01587
130,0.015826
229,0.015819
165,0.015726
170,0.01551
171,0.015507
131,0.015412
115,0.015396
137,0.015283
226,0.015154
209,0.015133
527,0.014956
230,0.014916
210,0.014858
213,0.014837
227,0.01482
114,0.014785
109,0.014751
205,0.014639
207,0.014625
112,0.014561
206,0.014468
113,0.014421
111,0.014393
212,0.014365
225,0.014342
110,0.014153
231,0.014082
440,0.013982
239,0.013929
211,0.013894
216,0.01389
214,0.013845
218,0.01378
217,0.013689
208,0.013575
299,0.013542
238,0.013519
526,0.013438
439,0.013384
307,0.013334
522,0.013326
525,0.013324
224,0.013298
445,0.013284
279,0.013222
308,0.013203
441,0.013176
446,0.013158
447,0.013107
317,0.013029
276,0.012966
277,0.012951
303,0.01294
295,0.012911
270,0.012905
524,0.012857
298,0.012848
442,0.012845
108,0.012835
237,0.012816
139,0.012784
98,0.012763
443,0.012744
296,0.01274
316,0.012729
271,0.012728
99,0.012712
275,0.012699
100,0.012685
140,0.012661
291,0.012658
297,0.012657
284,0.012647
444,0.012632
232,0.012612
306,0.012602
283,0.012597
304,0.012567
315,0.012544
286,0.012491
281,0.012491
220,0.012481
300,0.012465
323,0.012452
528,0.012446
285,0.012442
105,0.012435
305,0.012433
269,0.012426
223,0.012396
219,0.012389
107,0.012341
97,0.012321
292,0.012309
294,0.012306
263,0.012302
273,0.012302
302,0.012294
268,0.012291
233,0.012273
221,0.012267
278,0.012264
282,0.012263
449,0.01223
450,0.012213
290,0.012206
274,0.012205
293,0.012184
267,0.012183
448,0.012167
521,0.012162
86,0.012159
106,0.012153
272,0.012143
289,0.012108
235,0.012087
313,0.012073
314,0.012067
287,0.012062
236,0.012045
266,0.01201
280,0.011991
92,0.01198
470,0.011962
301,0.011959
141,0.01195
483,0.011916
265,0.011886
312,0.011885
523,0.011878
102,0.011847
96,0.011831
264,0.011831
94,0.011799
512,0.01179
93,0.011727
479,0.01166
451,0.011644
288,0.011601
311,0.011592
477,0.011578
516,0.01156
453,0.011529
515,0.011522
454,0.011512
104,0.011512
472,0.011484
101,0.011465
145,0.011349
519,0.011304
520,0.011301
475,0.011284
89,0.011267
518,0.01125
517,0.01125
476,0.011217
471,0.011215
473,0.011193
468,0.011193
469,0.01117
103,0.011166
90,0.011158
509,0.01113
463,0.011124
461,0.011117
465,0.011095
464,0.011095
511,0.011089
455,0.011088
460,0.011085
510,0.011057
309,0.011055
459,0.011039
513,0.011017
458,0.010996
87,0.010982
457,0.010971
75,0.010965
456,0.010963
514,0.010948
474,0.010935
310,0.01089
485,0.010887
467,0.010884
466,0.010875
91,0.010863
462,0.010861
481,0.010758
82,0.010751
482,0.010699
234,0.010629
327,0.010579
83,0.010576
326,0.010532
508,0.010528
488,0.010528
24,0.010504
480,0.010464
27,0.010458
84,0.010423
76,0.010419
505,0.010382
325,0.01038
318,0.010374
246,0.0103
324,0.010261
79,0.01026
507,0.010245
88,0.010183
62,0.01016
146,0.010138
486,0.01013
487,0.010119
147,0.0101
85,0.010071
71,0.010037
506,0.009963
81,0.009962
5,0.009958
78,0.009883
16,0.009843
490,0.009798
61,0.009769
23,0.009761
493,0.009703
248,0.00966
245,0.009598
249,0.009444
2,0.009441
492,0.009441
74,0.009402
73,0.009402
29,0.009312
491,0.009281
53,0.009225
322,0.009215
21,0.009143
1,0.009126
22,0.009076
489,0.009067
59,0.009059
67,0.009035
247,0.009011
255,0.009
64,0.008986
494,0.008969
15,0.008933
52,0.008931
25,0.00891
60,0.0089
3,0.008821
256,0.008785
65,0.00878
28,0.008777
251,0.008761
63,0.00865
244,0.008634
250,0.008613
504,0.008585
30,0.008571
34,0.008531
72,0.008531
66,0.008516
4,0.008497
58,0.00844
54,0.008428
17,0.008392
12,0.008368
57,0.008326
6,0.008289
7,0.008259
56,0.008221
257,0.008194
35,0.008193
14,0.008141
253,0.008107
262,0.008092
9,0.008086
496,0.00808
33,0.008042
10,0.007925
8,0.00792
503,0.007908
502,0.007907
55,0.007893
495,0.007851
31,0.00785
497,0.007815
499,0.007792
32,0.007788
319,0.007751
11,0.007699
254,0.007679
500,0.007657
498,0.007564
261,0.007491
744,0.007216
943,0.006903
260,0.006764
743,0.006677
252,0.006416
741,0.006225
320,0.006211
259,0.006099
742,0.005884
438,0.005824
740,0.005682
321,0.005588
745,0.00551
739,0.005216
654,0.00521
831,0.00512
753,0.005008
738,0.004878
752,0.004749
764,0.004645
762,0.004631
41,0.004579
763,0.004571
737,0.004548
36,0.004495
766,0.004485
765,0.004329
656,0.004318
736,0.004317
761,0.004298
657,0.004297
760,0.004277
735,0.004271
767,0.004269
44,0.004257
658,0.004249
42,0.004229
43,0.004194
768,0.004192
746,0.004138
659,0.004103
45,0.003964
759,0.003956
653,0.003902
734,0.003869
769,0.003858
733,0.003781
730,0.003778
732,0.003761
771,0.003753
1264,0.00375
1141,0.003689
660,0.003684
770,0.003667
1260,0.003629
728,0.003594
652,0.003578
727,0.003573
1263,0.003567
1261,0.003548
1262,0.003515
731,0.003503
698,0.003499
50,0.003499
51,0.003493
700,0.00348
677,0.003474
49,0.003471
48,0.003405
47,0.003389
1270,0.003375
729,0.003373
1265,0.003364
1268,0.003354
661,0.00334
719,0.003334
46,0.003302
662,0.003299
339,0.00327
1269,0.003266
705,0.00325
1272,0.003238
1252,0.003222
1271,0.003184
675,0.003147
663,0.003134
1266,0.003121
726,0.003118
664,0.003094
676,0.003093
331,0.00307
332,0.003067
349,0.003062
1267,0.003041
718,0.003033
1273,0.003027
702,0.00302
688,0.003018
699,0.003013
717,0.002994
758,0.002978
704,0.002975
715,0.002974
775,0.002959
703,0.002954
350,0.002938
334,0.002922
895,0.002913
776,0.002912
342,0.002888
341,0.002879
336,0.002866
772,0.002862
347,0.002844
720,0.002839
836,0.002832
686,0.002826
689,0.002796
348,0.002792
706,0.002782
37,0.002778
773,0.002774
774,0.002774
685,0.002768
665,0.002762
687,0.002748
340,0.002748
725,0.002729
673,0.002728
696,0.002723
714,0.002723
329,0.002723
345,0.002722
777,0.002721
343,0.002717
346,0.002713
682,0.002702
330,0.002697
667,0.002696
344,0.00268
335,0.002667
38,0.00265
674,0.002633
747,0.00262
691,0.002611
710,0.002605
690,0.002597
684,0.002587
724,0.002583
835,0.002582
722,0.002578
712,0.002576
697,0.002572
328,0.002566
650,0.002563
709,0.002558
622,0.002553
834,0.002548
574,0.002545
781,0.002544
721,0.002541
670,0.002539
713,0.002535
711,0.002535
782,0.002529
783,0.002523
589,0.002514
351,0.00251
672,0.002504
832,0.0025
668,0.002489
613,0.002471
1259,0.002471
40,0.002468
838,0.002463
39,0.002459
754,0.002458
723,0.002457
707,0.002452
1133,0.002443
1228,0.00244
785,0.002439
784,0.002439
780,0.002433
648,0.002417
651,0.002417
708,0.002415
666,0.002415
614,0.002409
693,0.002382
779,0.002372
604,0.002369
669,0.002361
333,0.002354
905,0.002346
695,0.002346
839,0.002343
649,0.002332
624,0.00233
778,0.002322
692,0.002313
627,0.002311
694,0.00231
879,0.002304
352,0.002286
647,0.002282
833,0.002279
1139,0.002278
1104,0.002263
358,0.002261
360,0.002252
751,0.002247
909,0.002245
1130,0.002234
1191,0.002234
338,0.002224
841,0.002222
903,0.002217
748,0.002196
583,0.002177
906,0.002175
904,0.002175
981,0.002171
357,0.002168
337,0.002164
1101,0.002161
892,0.00216
912,0.002154
908,0.002154
356,0.002154
884,0.002139
907,0.002134
755,0.002132
392,0.002132
786,0.002109
883,0.002106
845,0.002102
678,0.002102
911,0.002092
683,0.002087
621,0.002083
749,0.002082
837,0.002077
868,0.002074
885,0.002074
881,0.002055
882,0.002055
671,0.002052
353,0.002031
827,0.002031
826,0.002026
842,0.002006
1052,0.002003
1053,0.002003
976,0.002003
359,0.001996
1003,0.001993
361,0.001992
362,0.001992
529,0.001991
354,0.001989
977,0.001972
530,0.001964
870,0.001955
572,0.001947
830,0.001943
1113,0.001935
980,0.001929
1081,0.001925
750,0.001917
902,0.001912
887,0.001912
829,0.00191
373,0.001908
819,0.001907
567,0.001903
871,0.001901
889,0.001892
886,0.001892
1051,0.001891
537,0.00189
822,0.001889
363,0.001886
869,0.001882
573,0.001882
628,0.00188
828,0.001878
543,0.001876
538,0.001874
888,0.001873
899,0.001873
900,0.001873
569,0.001871
566,0.001871
568,0.001871
756,0.00187
580,0.001862
618,0.001862
401,0.001861
629,0.001859
367,0.001859
679,0.001858
539,0.001858
535,0.001858
966,0.001856
890,0.001853
901,0.001853
872,0.001849
571,0.001849
680,0.001849
820,0.001848
867,0.001847
355,0.001846
540,0.001843
536,0.001843
542,0.001843
541,0.001843
385,0.001839
592,0.001837
407,0.001837
910,0.001834
898,0.001834
897,0.001834
591,0.001829
575,0.001829
625,0.001829
399,0.001829
400,0.001829
421,0.001826
364,0.001824
787,0.001821
584,0.001819
384,0.001816
874,0.001815
986,0.001815
983,0.00181
1009,0.001806
423,0.001805
422,0.001805
606,0.001805
605,0.001805
607,0.001805
602,0.001805
611,0.001805
610,0.001805
609,0.001805
603,0.001805
608,0.001805
601,0.001805
594,0.001805
590,0.001805
596,0.001805
595,0.001805
597,0.001805
615,0.001805
600,0.001805
599,0.001805
598,0.001805
577,0.001805
612,0.001805
576,0.001805
616,0.001805
617,0.001805
623,0.001805
1078,0.001801
873,0.001799
1049,0.001797
1050,0.001797
626,0.001797
620,0.001797
579,0.001797
619,0.001797
578,0.001797
984,0.001796
985,0.001796
891,0.001796
533,0.001795
534,0.001795
532,0.001795
821,0.001794
1131,0.001794
366,0.001791
581,0.001791
582,0.001791
586,0.001786
588,0.001786
585,0.001786
424,0.001784
587,0.001784
375,0.001782
1132,0.001781
531,0.001781
840,0.00178
1120,0.001779
1223,0.001778
896,0.001777
593,0.001772
1135,0.001769
918,0.001768
1006,0.001764
410,0.001762
1227,0.001759
893,0.001756
988,0.001755
405,0.001755
915,0.001754
376,0.001754
557,0.00175
877,0.001749
880,0.001749
876,0.001749
1138,0.001748
398,0.001745
406,0.001743
987,0.001742
1122,0.001735
1087,0.001733
878,0.001733
875,0.001733
411,0.001728
1229,0.001727
1144,0.001723
387,0.001723
435,0.001722
917,0.001721
372,0.00172
374,0.001719
365,0.001719
413,0.001718
386,0.001717
1134,0.001716
414,0.001713
368,0.001711
378,0.001711
1137,0.001708
914,0.001703
913,0.001703
382,0.001697
404,0.001692
1258,0.001692
1127,0.001692
1136,0.001689
412,0.001688
388,0.001685
916,0.001684
1230,0.001683
377,0.001683
403,0.001682
389,0.001682
390,0.001679
397,0.001679
402,0.001674
371,0.001673
1129,0.001669
409,0.001667
408,0.001665
437,0.001665
427,0.001664
383,0.00166
978,0.001659
979,0.001659
1095,0.00165
963,0.001649
1124,0.001645
379,0.00164
370,0.001638
1117,0.001637
1099,0.001631
1092,0.001631
395,0.00163
1100,0.001626
380,0.001624
391,0.001623
1048,0.001622
1108,0.001617
1077,0.001617
1046,0.001613
1047,0.001613
1093,0.001612
1125,0.001612
1126,0.001612
436,0.001609
396,0.0016
788,0.0016
1107,0.001594
1123,0.001594
1096,0.001594
428,0.001592
843,0.001591
1146,0.001588
381,0.001586
393,0.001586
825,0.001583
1128,0.001579
1109,0.001579
425,0.001579
1097,0.001575
1094,0.001575
1098,0.001575
965,0.001574
972,0.001573
369,0.00157
1121,0.001561
973,0.001559
394,0.001558
1106,0.001557
1008,0.001554
558,0.001551
1114,0.001543
1112,0.001543
431,0.00154
429,0.00154
1142,0.001539
1105,0.001539
1102,0.001539
1169,0.001539
922,0.001538
547,0.001526
1111,0.001525
1115,0.001525
430,0.001524
1103,0.001522
866,0.001521
1231,0.001521
969,0.001515
432,0.001508
552,0.001508
1045,0.001507
1116,0.001507
1110,0.001507
426,0.001506
1245,0.001505
994,0.001503
989,0.001491
1119,0.001489
923,0.001489
920,0.001489
1007,0.001485
757,0.001482
995,0.001479
844,0.001475
852,0.001473
921,0.001472
919,0.001472
1243,0.001468
1005,0.001467
1002,0.001467
1004,0.001456
970,0.001453
847,0.001445
930,0.001444
846,0.001442
1244,0.00144
1246,0.00144
562,0.001434
559,0.001434
561,0.001434
556,0.001434
565,0.001426
560,0.001426
564,0.001426
894,0.001426
415,0.001414
1170,0.001413
563,0.001402
416,0.001398
1247,0.001394
971,0.001394
554,0.001393
555,0.001393
553,0.001393
549,0.001392
544,0.001387
928,0.001381
924,0.001381
1079,0.00138
551,0.001378
865,0.001373
1044,0.001372
961,0.001372
1038,0.00137
926,0.001366
550,0.001365
823,0.001364
863,0.001363
418,0.001361
1039,0.00136
548,0.001355
1234,0.001354
1226,0.001351
962,0.001351
925,0.001351
927,0.001351
546,0.001347
929,0.001345
545,0.001345
1242,0.001342
967,0.001341
1171,0.001341
862,0.001341
864,0.001341
1037,0.001337
434,0.001337
630,0.001336
419,0.001336
975,0.001331
1225,0.001329
1040,0.001326
824,0.00132
420,0.001306
968,0.001306
1036,0.001304
1257,0.001304
992,0.001299
999,0.001288
998,0.001288
974,0.001286
848,0.001278
1020,0.001278
993,0.001278
990,0.001278
849,0.001277
931,0.001276
1233,0.001269
641,0.001268
1241,0.001267
1000,0.001256
996,0.001256
1237,0.00125
1021,0.001249
991,0.001245
997,0.001245
1091,0.001242
1168,0.001241
1232,0.001236
1001,0.001234
1167,0.00123
797,0.001216
433,0.001212
640,0.001203
1088,0.001193
1041,0.001188
936,0.001183
818,0.001182
1236,0.001176
1089,0.001176
1043,0.001175
792,0.001175
1085,0.001159
1042,0.001155
1090,0.001143
1083,0.001143
1235,0.001139
1010,0.001137
1071,0.001137
1018,0.001127
1014,0.001127
1084,0.001127
1011,0.001126
1019,0.001126
1034,0.001126
1165,0.001124
851,0.00112
1035,0.001117
1013,0.001115
1086,0.00111
1033,0.001108
1012,0.001105
1017,0.001105
1240,0.001101
1238,0.001101
964,0.001099
1016,0.001095
1031,0.001095
1073,0.001094
1015,0.001093
1164,0.001092
1030,0.001084
789,0.001084
1075,0.001081
1032,0.001075
1256,0.001075
850,0.001069
1166,0.001055
1080,0.001048
1082,0.001048
1076,0.001046
1224,0.001044
1143,0.001015
1219,0.001003
1022,0.000986
817,0.000979
638,0.000975
1029,0.000975
1239,0.000968
642,0.000943
791,0.000943
854,0.000941
1145,0.000935
645,0.000933
636,0.000927
639,0.000916
1147,0.000908
632,0.000905
631,0.000905
634,0.000905
633,0.000905
635,0.000905
1216,0.000904
1195,0.000897
646,0.000894
644,0.000894
643,0.000894
1023,0.000893
853,0.000892
857,0.000892
855,0.000892
952,0.00089
1028,0.000878
637,0.000876
790,0.000875
1208,0.000874
1070,0.000872
1248,0.00087
816,0.000868
1024,0.000868
793,0.00086
1026,0.00086
951,0.00085
1025,0.000835
796,0.000827
859,0.000826
856,0.000818
858,0.000811
1215,0.000809
1200,0.000806
960,0.000803
1212,0.000803
939,0.000801
860,0.000794
940,0.000788
959,0.000781
794,0.000773
938,0.000768
1196,0.000766
941,0.000755
1058,0.000753
1162,0.000747
1189,0.000743
1190,0.000743
1188,0.000743
942,0.000733
1187,0.000732
1214,0.000727
1217,0.000721
1255,0.000716
1254,0.000716
1222,0.000714
1153,0.000705
932,0.000704
795,0.000702
948,0.000697
1213,0.000695
1173,0.000691
937,0.000684
933,0.00068
957,0.000679
1074,0.000672
934,0.000665
935,0.000665
1178,0.000661
1172,0.000658
958,0.000654
1194,0.000654
1068,0.000653
949,0.000644
1207,0.000642
1192,0.000635
1220,0.000617
1203,0.000616
1253,0.000616
1221,0.000615
946,0.000613
1251,0.000606
1174,0.000594
812,0.000587
947,0.000586
1206,0.000586
1069,0.000586
1185,0.000582
1202,0.000581
1179,0.000579
1175,0.000579
944,0.000577
956,0.000575
1209,0.000568
1199,0.000567
1193,0.000567
1186,0.000567
1182,0.000565
1180,0.000565
1066,0.000565
805,0.000559
1184,0.000552
1210,0.00055
1211,0.00055
1197,0.00055
801,0.000548
945,0.000545
861,0.000537
1205,0.000535
1181,0.000527
1218,0.000525
1198,0.000521
1204,0.00052
1201,0.000517
1183,0.000512
809,0.000499
1155,0.000477
804,0.000467
799,0.000465
803,0.000464
800,0.000463
802,0.000459
1250,0.000456
1159,0.000455
954,0.000447
955,0.000431
798,0.00043
807,0.000428
1072,0.000416
953,0.000414
1163,0.000399
808,0.000397
806,0.000397
813,0.000384
815,0.000381
814,0.000377
811,0.000375
810,0.000375
1249,0.000362
1148,0.000358
1160,0.000358
1158,0.000293
1156,0.000293
1056,0.00029
1055,0.000277
1060,0.00026
1149,0.00026
1157,0.00026
1154,0.00026
1151,0.00026
1054,0.000238
1057,0.000236
1061,0.000236
1150,0.000228
1152,0.000228
1064,0.00022
1065,0.00022
1062,0.000204
1063,0.000204
1059,0.000188
1067,0.000175
1161,0.000163

==> Figures_data/Sequences_information_gain_data2.csv <==
aminoAcid,informationGain
681,0.580554
982,0.519517
570,0.490933
1118,0.472951
716,0.470406
452,0.437722
478,0.389618
19,0.384254
501,0.363256
950,0.334014
417,0.292206
190,0.205297
1176,0.189078
1027,0.180106
655,0.177205
20,0.175279
18,0.1748
26,0.172317
138,0.166059
69,0.158868
70,0.154669
152,0.151249
484,0.14798
144,0.13322
80,0.127775
157,0.12728
142,0.123655
158,0.120816
156,0.118359
68,0.11767
13,0.098185
701,0.097165
222,0.092693
143,0.076005
215,0.064761
161,0.053118
160,0.052269
162,0.052252
164,0.051971
165,0.051163
170,0.051115
166,0.050806
163,0.050738
169,0.050331
171,0.050018
155,0.04983
167,0.049756
154,0.049346
172,0.049099
168,0.048958
174,0.048522
178,0.048427
173,0.048294
176,0.048237
175,0.04739
153,0.047129
177,0.047092
151,0.047058
179,0.046519
184,0.046449
185,0.046203
159,0.04573
193,0.045312
180,0.04523
183,0.045132
77,0.044689
182,0.044615
194,0.044592
192,0.044432
195,0.044405
191,0.044304
181,0.044246
186,0.044245
187,0.043931
188,0.043773
189,0.04366
214,0.042893
209,0.042567
212,0.04249
210,0.042239
213,0.042119
211,0.041773
206,0.041227
216,0.041019
203,0.040942
207,0.040894
95,0.040871
204,0.040846
199,0.040802
205,0.040658
198,0.040212
197,0.0401
201,0.039964
217,0.039873
228,0.03973
196,0.039532
230,0.039453
233,0.039364
200,0.039308
232,0.039218
202,0.039175
208,0.039156
225,0.03906
229,0.038889
223,0.038707
224,0.03854
231,0.03834
226,0.038241
219,0.038221
221,0.038008
218,0.037752
220,0.037583
227,0.037493
150,0.034463
149,0.034156
148,0.033373
234,0.033273
82,0.029962
85,0.029946
81,0.02975
86,0.029025
83,0.029002
109,0.028887
113,0.028809
98,0.028804
84,0.028794
115,0.028732
112,0.028687
106,0.02852
88,0.028481
108,0.028223
102,0.0282
111,0.028186
78,0.028124
101,0.028115
87,0.028017
132,0.027978
123,0.027928
145,0.027883
110,0.027864
107,0.027839
114,0.027837
120,0.027804
105,0.027775
79,0.027758
119,0.027701
131,0.027659
124,0.027612
128,0.027567
130,0.027562
116,0.027494
133,0.027446
103,0.027387
129,0.027324
122,0.02726
92,0.027252
127,0.027116
117,0.027109
118,0.027101
89,0.027094
100,0.027093
94,0.027032
121,0.027009
125,0.026984
90,0.026954
61,0.026907
76,0.026872
126,0.026839
62,0.026749
63,0.026738
91,0.026683
75,0.026524
104,0.026504
93,0.026417
64,0.026406
97,0.025646
74,0.025553
99,0.025387
73,0.025247
65,0.025168
134,0.025059
135,0.025049
96,0.024704
242,0.024334
136,0.024293
71,0.024094
67,0.02365
72,0.023631
243,0.023272
66,0.022527
146,0.022502
238,0.022335
241,0.022308
240,0.02214
239,0.021869
141,0.021719
137,0.021394
139,0.021188
237,0.021064
140,0.020786
147,0.020304
235,0.020143
236,0.019846
258,0.01724
60,0.016054
59,0.016045
58,0.013158
57,0.012404
52,0.011331
1191,0.011071
54,0.010652
56,0.010331
55,0.010307
53,0.010196
516,0.009255
763,0.008627
250,0.00847
244,0.008167
813,0.007949
246,0.007523
245,0.007468
248,0.006957
1050,0.00691
247,0.006854
251,0.006815
5,0.006743
1181,0.006743
512,0.006711
249,0.006637
745,0.006533
511,0.006499
744,0.006482
253,0.00647
1252,0.006463
29,0.006345
573,0.006216
521,0.006179
518,0.006162
520,0.006027
252,0.005944
1117,0.005932
839,0.005769
523,0.005769
746,0.005734
30,0.005729
522,0.005626
476,0.005598
254,0.005584
527,0.005514
519,0.005441
751,0.005428
517,0.005425
21,0.005423
27,0.005388
528,0.005356
507,0.005283
363,0.005216
524,0.005142
525,0.005133
450,0.005129
449,0.005129
448,0.005107
367,0.005099
753,0.005085
526,0.005084
368,0.005082
349,0.005078
33,0.005034
514,0.004964
408,0.004962
31,0.00496
22,0.004916
24,0.004911
749,0.004884
6,0.004881
406,0.004872
373,0.00487
513,0.00487
25,0.004869
350,0.004855
401,0.004847
371,0.004846
372,0.004825
375,0.004825
366,0.004796
752,0.004791
28,0.004791
754,0.004769
747,0.004767
477,0.004759
32,0.004755
364,0.004755
755,0.004746
444,0.004734
761,0.004714
405,0.004709
474,0.00469
374,0.00468
750,0.004673
402,0.004671
370,0.004666
379,0.004666
378,0.004666
34,0.004666
416,0.004658
475,0.004647
407,0.004639
455,0.004638
365,0.004625
369,0.004623
760,0.004618
23,0.0046
376,0.004599
440,0.00458
17,0.004574
395,0.004561
396,0.004561
410,0.004561
490,0.004561
764,0.004561
403,0.004537
445,0.004526
16,0.004512
9,0.004501
456,0.004496
404,0.00448
442,0.004472
441,0.004472
439,0.004449
399,0.004446
487,0.004444
409,0.004442
377,0.004422
411,0.004422
335,0.004416
398,0.00441
459,0.004408
454,0.004406
1233,0.004405
479,0.004397
348,0.004397
397,0.004376
506,0.004373
458,0.004372
447,0.004362
412,0.004343
443,0.004336
35,0.004321
451,0.004321
766,0.004316
453,0.004311
400,0.004307
356,0.0043
480,0.004298
353,0.004278
330,0.004263
2,0.004256
380,0.004251
343,0.004249
457,0.004247
352,0.004241
354,0.004239
347,0.004238
333,0.004237
336,0.004215
470,0.004215
334,0.004215
748,0.004212
351,0.004207
418,0.004207
473,0.004205
482,0.004204
471,0.004196
472,0.004196
759,0.004194
485,0.004192
346,0.004183
460,0.004176
499,0.004172
494,0.004171
493,0.00417
358,0.004164
357,0.004164
483,0.004155
359,0.004154
468,0.004139
337,0.004139
515,0.004126
419,0.004119
3,0.004117
420,0.004109
467,0.004096
338,0.004084
756,0.004082
466,0.004079
469,0.004077
481,0.004052
360,0.004052
446,0.004045
465,0.004038
8,0.004036
342,0.004034
339,0.004033
809,0.004031
1229,0.004031
341,0.004017
4,0.004015
344,0.004013
355,0.004008
758,0.003999
7,0.003977
496,0.003975
462,0.003971
461,0.003968
762,0.003953
486,0.003951
464,0.003942
463,0.003942
393,0.003929
743,0.003927
1231,0.003916
386,0.003916
332,0.003912
14,0.003895
340,0.003879
1230,0.003835
670,0.003821
415,0.003807
394,0.003805
381,0.003805
15,0.003788
1,0.003781
510,0.003773
331,0.003764
385,0.00375
495,0.003719
384,0.003718
508,0.003693
509,0.003685
500,0.003667
329,0.00363
505,0.003617
328,0.003617
11,0.00361
492,0.00361
489,0.003591
488,0.003581
10,0.003577
383,0.003568
1232,0.003567
498,0.003565
1238,0.003563
392,0.003558
382,0.003558
503,0.00355
491,0.003547
497,0.003533
502,0.003532
345,0.00353
504,0.00352
256,0.003515
390,0.003491
12,0.003481
362,0.003476
757,0.003417
391,0.003391
255,0.003375
388,0.003374
1239,0.003369
387,0.003349
389,0.003341
361,0.00333
742,0.003307
841,0.003291
740,0.003266
780,0.003222
413,0.003216
653,0.003207
741,0.003189
414,0.003118
257,0.003089
840,0.003078
765,0.002976
572,0.002961
1104,0.002955
812,0.002944
832,0.002931
680,0.00289
1141,0.002873
845,0.00283
783,0.002804
42,0.002779
739,0.002734
831,0.002715
321,0.00271
44,0.002704
684,0.002654
1237,0.00265
815,0.002642
814,0.002642
784,0.002641
317,0.002637
772,0.002634
781,0.002625
785,0.002607
786,0.002597
767,0.002597
768,0.002595
320,0.002584
787,0.002565
804,0.002563
782,0.00255
788,0.00255
323,0.002527
770,0.002522
805,0.002521
771,0.002504
799,0.002502
327,0.002496
738,0.002493
796,0.00249
806,0.002487
550,0.002484
797,0.002476
774,0.002471
326,0.00247
769,0.002467
808,0.002467
795,0.002466
793,0.002453
842,0.00243
789,0.00242
798,0.002418
688,0.002411
807,0.002402
779,0.002399
811,0.002399
1264,0.002393
791,0.002392
801,0.00239
803,0.002383
710,0.002381
773,0.002377
689,0.002372
51,0.002371
802,0.00237
776,0.002365
704,0.002361
838,0.002358
792,0.002357
299,0.002356
777,0.002351
778,0.002342
775,0.002337
835,0.002329
818,0.002325
794,0.00232
549,0.00232
737,0.002313
46,0.002312
691,0.002304
800,0.002304
700,0.002301
790,0.0023
967,0.002292
834,0.002283
1227,0.00228
810,0.002277
833,0.002275
693,0.002273
690,0.002271
968,0.00227
822,0.002265
548,0.002254
594,0.002247
48,0.002237
732,0.00223
47,0.002229
816,0.002226
736,0.002225
571,0.002221
324,0.002218
1219,0.002216
553,0.002216
654,0.002203
273,0.002199
287,0.002196
45,0.002189
735,0.002189
685,0.002189
325,0.00218
827,0.002178
656,0.002169
692,0.002169
43,0.002168
574,0.002156
829,0.002135
830,0.002134
50,0.002123
828,0.002122
817,0.002122
1140,0.002121
558,0.00212
662,0.002111
683,0.00211
271,0.002099
731,0.002093
677,0.002093
821,0.002092
824,0.002092
529,0.00209
819,0.002086
1236,0.002086
734,0.002085
820,0.002079
823,0.002079
686,0.002074
657,0.00207
706,0.002069
658,0.002069
703,0.002069
733,0.002065
530,0.002057
825,0.002055
826,0.002048
665,0.002028
664,0.002028
663,0.002028
316,0.002027
547,0.002024
546,0.002024
679,0.002023
49,0.002008
1223,0.002007
702,0.002005
705,0.002005
319,0.002004
694,0.002002
36,0.001999
899,0.001999
533,0.001991
729,0.001991
728,0.001985
1243,0.001984
661,0.001983
660,0.001981
1189,0.00198
687,0.001969
532,0.001959
545,0.001959
730,0.001945
531,0.001926
1200,0.001923
559,0.00192
854,0.00192
322,0.00192
1234,0.001916
966,0.001915
1020,0.0019
682,0.001893
259,0.001892
726,0.001886
554,0.00188
318,0.001876
427,0.001876
41,0.001874
699,0.001874
659,0.001873
696,0.001873
698,0.001871
695,0.001871
697,0.00187
288,0.001862
1214,0.001859
1198,0.001859
975,0.00185
724,0.001848
727,0.001845
725,0.001843
723,0.001838
1199,0.001837
722,0.001833
551,0.001829
971,0.001827
652,0.001825
709,0.001823
1202,0.00182
719,0.001818
721,0.001816
672,0.001803
708,0.001802
714,0.001802
717,0.001802
969,0.001801
557,0.001799
715,0.001799
1226,0.001795
712,0.001794
1046,0.001782
1047,0.001782
565,0.001778
970,0.001776
974,0.001776
556,0.001772
560,0.001769
720,0.001768
718,0.001763
1217,0.001759
1201,0.001753
972,0.001751
843,0.001741
614,0.001729
534,0.001729
836,0.001724
943,0.001719
713,0.001716
1026,0.001711
555,0.00171
561,0.00171
567,0.00171
562,0.00171
1015,0.001706
1196,0.001697
40,0.001684
438,0.001684
568,0.001683
1260,0.001682
564,0.00168
566,0.00168
569,0.00168
429,0.001673
272,0.001663
669,0.001662
1216,0.00166
622,0.001654
965,0.001654
711,0.001653
678,0.001651
39,0.00165
666,0.001646
671,0.001636
837,0.001635
635,0.001634
552,0.001623
668,0.001621
1021,0.001616
314,0.001616
315,0.00161
1195,0.00161
1263,0.001608
1225,0.001607
1213,0.001607
1235,0.001606
667,0.001599
676,0.001592
1197,0.00159
1220,0.001589
890,0.001588
289,0.001586
675,0.001585
1203,0.001585
290,0.001585
976,0.001578
38,0.001576
274,0.001575
1206,0.00157
1124,0.001566
621,0.001565
618,0.001565
286,0.001561
1137,0.001561
1208,0.001558
1187,0.001557
1177,0.001554
1215,0.001554
37,0.001554
437,0.001549
307,0.001546
884,0.001541
1218,0.001535
623,0.001533
282,0.001533
432,0.001531
1228,0.001529
977,0.001529
1222,0.001528
844,0.001521
1204,0.001519
1205,0.001519
1221,0.001519
431,0.001515
674,0.001513
849,0.001508
1006,0.001508
673,0.001506
1207,0.001503
973,0.001503
1138,0.001501
615,0.0015
620,0.0015
613,0.001483
860,0.001475
851,0.001472
619,0.001467
649,0.001467
1193,0.001464
1194,0.001464
1188,0.001464
887,0.001458
291,0.001456
313,0.001456
859,0.001449
1139,0.001449
850,0.001446
593,0.001435
1142,0.001435
297,0.001423
1210,0.001422
856,0.001417
1190,0.001416
707,0.001415
563,0.001415
1224,0.001414
1209,0.00141
617,0.001402
1267,0.0014
1211,0.001398
914,0.001397
312,0.001392
892,0.001391
1261,0.00139
852,0.001387
879,0.001384
861,0.001384
848,0.001384
896,0.001377
293,0.001375
1268,0.001373
303,0.001372
1186,0.001372
927,0.001369
928,0.001369
592,0.001369
610,0.001369
300,0.001368
929,0.001368
301,0.001365
898,0.001357
915,0.001357
1045,0.001352
885,0.001345
846,0.001341
1134,0.001341
1212,0.001339
292,0.001337
616,0.001336
430,0.001335
881,0.001334
1133,0.001329
1269,0.001326
936,0.001318
882,0.001316
940,0.001316
993,0.001315
847,0.001314
909,0.001311
1184,0.00131
535,0.001304
626,0.001304
608,0.001304
598,0.001304
607,0.001304
609,0.001304
625,0.001304
601,0.001304
600,0.001304
1185,0.001299
423,0.001296
428,0.001296
580,0.001294
893,0.001293
298,0.001292
961,0.001288
1182,0.001281
996,0.001278
908,0.001278
421,0.001278
426,0.001275
434,0.001275
302,0.001273
604,0.001273
264,0.001272
575,0.001271
627,0.001271
595,0.001271
612,0.001271
606,0.001271
624,0.001271
611,0.001271
599,0.001271
597,0.001271
603,0.001271
602,0.001271
939,0.001271
938,0.001271
999,0.001268
1000,0.001268
995,0.001268
855,0.001267
953,0.001267
646,0.001267
925,0.001265
924,0.001265
926,0.001265
930,0.001265
923,0.001265
650,0.001265
1180,0.001263
931,0.001262
987,0.001261
964,0.001255
888,0.001255
911,0.001252
942,0.001247
1003,0.001245
1004,0.001245
994,0.001245
886,0.001244
304,0.001244
425,0.001242
867,0.001238
1163,0.001238
596,0.001238
919,0.001236
913,0.001236
1171,0.001234
979,0.001232
978,0.001232
1042,0.001231
962,0.001231
1002,0.001223
1005,0.001223
280,0.001223
933,0.001218
891,0.001217
897,0.001217
1091,0.001216
871,0.001216
912,0.001213
1265,0.001213
922,0.001211
1041,0.001208
1044,0.001208
576,0.001206
543,0.001206
281,0.001205
944,0.001201
932,0.001201
1008,0.0012
900,0.001199
916,0.001199
1018,0.001198
1192,0.001197
311,0.001194
285,0.001187
937,0.001186
941,0.001184
1043,0.001184
934,0.001184
284,0.001182
905,0.001181
917,0.00118
1007,0.001177
997,0.001177
1135,0.001176
1136,0.001176
1259,0.001176
279,0.001176
921,0.001176
275,0.001176
278,0.001175
1146,0.001173
544,0.001173
870,0.00117
277,0.001167
435,0.001165
1029,0.001165
901,0.001162
945,0.001161
306,0.00116
920,0.001158
605,0.001157
1017,0.001155
1028,0.001155
1016,0.001155
857,0.00115
1022,0.001143
539,0.00114
542,0.00114
1144,0.00114
902,0.001139
1024,0.001132
1173,0.00113
267,0.001125
1132,0.001124
957,0.001123
1032,0.001121
872,0.001119
294,0.001119
1179,0.001116
883,0.001115
963,0.001114
1262,0.001111
305,0.00111
1019,0.00111
1025,0.00111
906,0.001108
903,0.001108
538,0.001108
1143,0.001108
536,0.001108
895,0.001106
935,0.001106
1009,0.001106
983,0.001103
981,0.001103
868,0.001103
878,0.001102
1036,0.001091
904,0.00109
907,0.00109
889,0.001089
918,0.001089
1031,0.001088
1023,0.001088
1030,0.001088
866,0.001087
875,0.001086
998,0.001082
984,0.001082
947,0.00108
858,0.00108
980,0.001072
873,0.00107
1038,0.001068
1035,0.001068
1039,0.001068
283,0.001066
985,0.001061
1175,0.001058
1127,0.001058
424,0.001056
1083,0.001053
1172,0.001053
1130,0.001047
541,0.001042
540,0.001042
537,0.001042
433,0.001041
1010,0.00104
992,0.00104
991,0.00104
990,0.00104
954,0.001037
436,0.001037
874,0.001037
952,0.001031
1079,0.00103
1174,0.00103
1178,0.001022
853,0.001022
989,0.00102
1014,0.00102
988,0.00102
958,0.001018
1131,0.00101
1244,0.00101
1147,0.00101
268,0.001007
876,0.001005
276,0.001003
1011,0.000999
1013,0.000999
1001,0.000999
869,0.000993
956,0.000981
1129,0.000979
1012,0.000979
863,0.000978
1145,0.000977
295,0.000977
1258,0.000976
880,0.000975
422,0.000974
583,0.000968
261,0.000967
1162,0.00096
865,0.00096
864,0.00096
877,0.000958
585,0.000957
270,0.000953
946,0.000946
589,0.000925
960,0.000925
591,0.000925
955,0.000925
269,0.000911
986,0.000909
951,0.000909
1040,0.0009
586,0.000897
587,0.000897
590,0.000897
1183,0.000888
266,0.000878
308,0.000878
949,0.000874
862,0.000869
894,0.000859
948,0.000857
647,0.000853
584,0.000842
588,0.000842
1150,0.00084
296,0.000838
1037,0.000835
1078,0.000827
1266,0.000823
1270,0.000822
1257,0.000821
579,0.000819
636,0.000814
629,0.000814
578,0.000814
265,0.000811
1113,0.000809
1072,0.000805
1168,0.000801
628,0.000787
581,0.000787
1034,0.000776
1271,0.00075
1048,0.000748
1273,0.000743
1101,0.000738
1272,0.000735
577,0.000732
582,0.000732
260,0.000731
1170,0.000727
1256,0.000723
1053,0.000721
1049,0.000719
1033,0.000719
1087,0.000713
959,0.000706
1255,0.0007
1254,0.000697
1251,0.000697
262,0.000695
1122,0.000694
1052,0.000689
1148,0.000683
1051,0.000681
1169,0.00068
1088,0.000676
1090,0.000676
648,0.000671
651,0.000671
1089,0.000664
1241,0.000663
640,0.000662
1240,0.000634
1250,0.000621
1084,0.00062
1160,0.000618
1247,0.000611
1248,0.00061
1253,0.00061
1249,0.00061
1085,0.000602
1116,0.000596
1128,0.000594
910,0.00059
1151,0.000586
1159,0.000586
1161,0.000586
1165,0.000584
1166,0.000584
1125,0.000583
1242,0.000575
1126,0.000572
1167,0.000572
1164,0.000572
1153,0.000553
1152,0.000553
1075,0.000552
1121,0.000551
645,0.000549
1094,0.000549
1246,0.000546
310,0.000535
1077,0.000533
1114,0.000531
1123,0.00053
630,0.000522
1082,0.000522
1086,0.000522
1081,0.000522
1080,0.000522
1158,0.000521
1156,0.000521
1111,0.000515
1099,0.000515
1076,0.000512
1245,0.000501
1112,0.000501
1092,0.000499
1115,0.000499
1098,0.000499
1095,0.000499
1096,0.000499
631,0.000497
1157,0.000488
644,0.000488
1155,0.000488
1154,0.000488
1100,0.000487
263,0.000484
1120,0.000483
1093,0.000483
1109,0.000483
1071,0.000477
1119,0.000468
1097,0.000468
1103,0.00046
632,0.000456
643,0.000455
1110,0.000454
1108,0.000454
1070,0.00045
634,0.000447
1102,0.00044
1107,0.00044
1073,0.000429
633,0.000423
1106,0.000414
1105,0.000414
1061,0.000397
1074,0.000365
309,0.00033
1064,0.000325
1149,0.000307
1058,0.00026
1063,0.00026
1069,0.000244
639,0.000238
1056,0.000228
642,0.000224
1068,0.000224
637,0.000224
641,0.00022
1057,0.000195
1054,0.000195
1055,0.000195
638,0.000171
1062,0.000163
1059,0.000163
1060,0.000163
1067,0.000121
1066,0.000121
1065,0.000114

==> Figures_data/Sequences_information_gain_data3.csv <==
aminoAcid,informationGain
417,0.905895
681,0.86896
570,0.813534
982,0.804715
1118,0.797633
716,0.782162
655,0.729259
1176,0.71872
1027,0.713985
138,0.707197
18,0.705319
20,0.704515
26,0.701042
484,0.647895
190,0.627007
69,0.514871
70,0.505048
68,0.478271
144,0.435546
452,0.367692
143,0.361403
152,0.333693
13,0.31871
80,0.313196
501,0.298807
67,0.249533
66,0.244936
71,0.242718
72,0.240374
130,0.226548
131,0.224588
129,0.223707
132,0.222645
64,0.221967
63,0.221934
65,0.221934
62,0.221766
128,0.2216
61,0.217443
701,0.215644
215,0.179095
738,0.157771
737,0.157506
736,0.156983
142,0.149828
668,0.147296
735,0.142861
669,0.142207
734,0.142099
733,0.141845
732,0.140327
731,0.138531
670,0.130674
133,0.122893
730,0.120769
667,0.117622
126,0.11548
127,0.114942
671,0.113132
120,0.110109
125,0.109928
478,0.109797
124,0.10904
123,0.108863
121,0.108687
122,0.108215
19,0.107712
119,0.107413
73,0.106742
614,0.106491
118,0.106007
117,0.105945
672,0.105635
673,0.105353
675,0.104401
75,0.104129
613,0.103856
74,0.103602
674,0.103033
116,0.102931
1172,0.102104
1173,0.101729
1174,0.101259
610,0.100893
612,0.100449
611,0.100218
135,0.099724
134,0.099226
141,0.099098
678,0.098591
136,0.098549
1230,0.098213
677,0.098188
1232,0.097399
676,0.097059
1229,0.096711
140,0.096121
1111,0.095862
1228,0.094866
679,0.094785
1231,0.094296
60,0.094161
1059,0.094041
258,0.09384
137,0.092945
139,0.092454
112,0.091837
1171,0.091674
114,0.091575
115,0.091516
1170,0.091451
1058,0.090873
113,0.090718
111,0.090007
1057,0.089745
1112,0.089745
950,0.089618
1109,0.08952
110,0.089176
1108,0.088846
77,0.088569
1110,0.088215
103,0.088042
243,0.088022
109,0.087562
108,0.087376
104,0.087188
1107,0.08683
107,0.086656
78,0.085797
106,0.085655
102,0.084975
242,0.084724
729,0.084711
105,0.084471
100,0.08432
82,0.083824
76,0.0836
101,0.083325
81,0.083271
98,0.082547
79,0.08251
99,0.082468
95,0.082224
94,0.082172
83,0.081289
800,0.080522
85,0.080346
84,0.080346
801,0.080333
798,0.080136
799,0.079931
86,0.079353
795,0.079136
797,0.079086
97,0.079083
927,0.079048
796,0.078677
96,0.078587
93,0.0782
1023,0.077946
87,0.077876
145,0.077813
88,0.077719
482,0.077339
89,0.076827
928,0.07681
91,0.076549
92,0.076167
802,0.075806
59,0.07565
90,0.075323
481,0.074919
1106,0.074488
52,0.074323
53,0.073626
1060,0.073403
485,0.073336
483,0.073139
54,0.072934
480,0.072649
57,0.072142
58,0.07214
992,0.071908
487,0.071902
486,0.070899
55,0.069677
56,0.069229
803,0.068807
254,0.068388
253,0.068266
2,0.068037
804,0.06802
1,0.06798
479,0.067855
252,0.066792
5,0.066591
3,0.065589
4,0.064988
146,0.064879
147,0.063845
255,0.059855
241,0.059575
240,0.05886
6,0.058043
256,0.057882
257,0.057709
656,0.055293
657,0.054883
658,0.054474
1270,0.054228
148,0.054219
150,0.054189
659,0.054065
665,0.053288
654,0.053124
1271,0.053017
742,0.052719
149,0.052489
661,0.052401
373,0.052246
662,0.05215
739,0.051746
663,0.051744
666,0.051657
664,0.051542
741,0.051533
1272,0.051409
740,0.051382
870,0.051029
660,0.050882
1273,0.049013
371,0.048485
370,0.047688
372,0.047688
374,0.044178
49,0.044153
51,0.043893
723,0.043407
50,0.04318
871,0.042531
48,0.042235
626,0.041661
872,0.041656
520,0.041059
627,0.040851
47,0.040837
743,0.040719
46,0.039969
969,0.03975
45,0.039486
41,0.03947
805,0.039224
369,0.039189
42,0.039121
308,0.039005
43,0.038946
44,0.038946
311,0.038882
519,0.038711
310,0.038637
625,0.038449
309,0.038435
1169,0.037645
307,0.037404
312,0.036729
40,0.036677
970,0.036637
624,0.036061
435,0.035268
313,0.035198
433,0.035071
432,0.035071
449,0.034815
971,0.034784
431,0.034477
448,0.034313
943,0.034103
763,0.033836
314,0.03357
518,0.033516
1045,0.033511
434,0.032949
762,0.03262
764,0.032586
316,0.032519
1044,0.032417
430,0.03231
972,0.032083
315,0.031532
623,0.031525
622,0.031335
317,0.031231
765,0.031046
318,0.030954
375,0.030794
450,0.030756
1163,0.030576
244,0.030479
517,0.030421
1043,0.030249
319,0.030244
609,0.030155
436,0.030155
1042,0.029452
194,0.029296
195,0.029123
608,0.028985
516,0.028976
193,0.028915
196,0.028822
1113,0.028614
157,0.028568
197,0.028438
429,0.028207
39,0.028026
192,0.027685
942,0.027396
222,0.027143
973,0.027019
766,0.026883
621,0.02685
515,0.026821
839,0.026568
794,0.026303
156,0.026051
261,0.026028
767,0.025454
619,0.025304
620,0.025112
1168,0.024968
838,0.024836
552,0.024681
1167,0.024613
553,0.024302
551,0.024302
618,0.024153
1165,0.024082
262,0.023962
1166,0.023906
1164,0.023906
158,0.023667
1239,0.023612
554,0.023552
451,0.023469
260,0.023127
941,0.023016
267,0.022993
1162,0.02292
265,0.022914
837,0.022835
245,0.022637
266,0.02262
38,0.022585
189,0.022498
555,0.022413
836,0.022278
263,0.021981
1252,0.021927
768,0.021899
281,0.021879
321,0.021742
268,0.021542
873,0.021328
264,0.021261
306,0.021256
181,0.021174
209,0.021173
296,0.021071
297,0.021031
208,0.021014
280,0.020712
184,0.020645
1238,0.020594
207,0.020505
275,0.020466
276,0.020422
298,0.020304
185,0.020228
295,0.020198
617,0.020141
289,0.020017
288,0.019951
206,0.019797
1236,0.019774
278,0.019734
188,0.019609
1237,0.019574
974,0.019546
279,0.019535
277,0.019514
270,0.019503
835,0.019438
294,0.0194
180,0.01931
187,0.019299
1040,0.019272
269,0.019232
282,0.019231
210,0.019207
205,0.019185
186,0.01906
292,0.019034
300,0.018974
179,0.018918
200,0.018913
1041,0.018912
274,0.018902
287,0.01881
290,0.018808
299,0.018802
514,0.018795
37,0.018787
212,0.018757
305,0.018738
272,0.018714
286,0.018661
183,0.018594
769,0.018564
182,0.018367
201,0.018332
211,0.018316
283,0.018302
202,0.018279
558,0.018244
320,0.0182
162,0.018176
293,0.018173
273,0.018156
271,0.018108
35,0.018105
291,0.018104
975,0.018058
203,0.01804
940,0.018021
304,0.017817
165,0.01775
159,0.017666
556,0.017663
284,0.017634
213,0.017586
161,0.017548
728,0.017541
1077,0.017496
204,0.017472
301,0.017456
1140,0.017384
164,0.017345
303,0.017331
163,0.017301
259,0.01723
36,0.017219
1039,0.017218
770,0.017199
771,0.017164
302,0.017135
214,0.017115
285,0.017101
34,0.017033
166,0.016961
844,0.016725
160,0.016678
557,0.016457
453,0.016239
168,0.015979
806,0.015822
1235,0.015763
167,0.01569
1191,0.015654
1076,0.015623
822,0.015541
251,0.015472
939,0.015436
809,0.015386
834,0.015362
169,0.015294
246,0.015249
170,0.015171
216,0.015034
846,0.01492
688,0.014913
938,0.014888
199,0.014686
727,0.014608
545,0.014319
542,0.014319
198,0.014244
813,0.014228
539,0.014133
540,0.014133
541,0.014133
454,0.014058
250,0.01394
248,0.013717
171,0.013715
155,0.013635
546,0.013561
845,0.013535
455,0.013398
787,0.013299
247,0.013295
833,0.013284
780,0.013273
544,0.0132
543,0.013189
513,0.013155
456,0.013151
151,0.013092
785,0.01309
779,0.01309
327,0.013048
781,0.012973
172,0.012918
786,0.012861
177,0.012851
153,0.012837
784,0.012816
783,0.012796
772,0.012781
760,0.012728
789,0.012651
788,0.012633
559,0.012594
782,0.012575
154,0.012543
249,0.012512
976,0.012474
235,0.012416
173,0.012351
33,0.012331
326,0.012289
217,0.012256
812,0.012251
221,0.012176
761,0.012084
773,0.01207
236,0.012051
237,0.011915
219,0.011844
176,0.011798
178,0.011792
560,0.011779
1038,0.011576
225,0.011416
32,0.011398
238,0.011293
1234,0.011271
503,0.011197
1078,0.011197
174,0.011088
323,0.011055
512,0.010928
223,0.010907
1133,0.010892
1037,0.01088
522,0.010872
832,0.010868
30,0.010841
226,0.010801
843,0.010745
842,0.010745
831,0.010739
977,0.010732
220,0.010724
775,0.010632
31,0.010625
239,0.010614
726,0.010597
774,0.010568
175,0.010534
224,0.01048
21,0.010455
27,0.010453
874,0.01044
1233,0.010413
777,0.010383
830,0.010325
776,0.010266
25,0.010221
218,0.010173
445,0.010145
521,0.010099
28,0.01009
477,0.010074
759,0.010074
993,0.009927
778,0.009913
227,0.009905
9,0.0099
24,0.009889
1049,0.009834
1050,0.009834
814,0.009813
457,0.009755
815,0.009692
816,0.009692
790,0.009645
29,0.009638
322,0.009586
228,0.009483
811,0.009449
607,0.009362
841,0.009287
754,0.009281
523,0.009225
978,0.009206
757,0.009191
756,0.009191
758,0.009187
791,0.009161
755,0.009129
324,0.009126
829,0.009106
937,0.009103
229,0.009079
792,0.00906
8,0.009042
808,0.00904
1175,0.009029
466,0.009017
606,0.009
793,0.008975
810,0.008947
840,0.008946
807,0.008929
475,0.0089
828,0.008896
1052,0.008809
1053,0.008809
827,0.008793
818,0.008775
817,0.008762
525,0.008758
527,0.008754
7,0.008745
488,0.008712
494,0.0087
490,0.008629
526,0.008627
458,0.008583
496,0.008582
325,0.008554
16,0.008547
616,0.008459
22,0.008437
447,0.008425
936,0.008391
446,0.008368
191,0.008351
1051,0.008329
511,0.008328
502,0.008316
476,0.008301
444,0.00829
826,0.008278
528,0.008253
524,0.008241
820,0.008218
821,0.008218
819,0.008218
23,0.008204
1046,0.008171
1047,0.008171
495,0.008154
825,0.008116
1180,0.008109
615,0.008109
459,0.00801
403,0.008001
1181,0.007993
1177,0.007993
990,0.007968
402,0.007954
404,0.007954
991,0.00794
1179,0.007923
405,0.007911
491,0.007898
493,0.007897
387,0.007872
1178,0.007855
388,0.007836
1183,0.007821
1241,0.007815
1240,0.007815
1036,0.007804
401,0.007804
1182,0.007791
386,0.007777
400,0.007777
1048,0.007774
474,0.007764
1247,0.007762
470,0.007721
384,0.007719
497,0.007717
489,0.007707
824,0.007662
1015,0.007649
1014,0.007587
464,0.007583
1245,0.007578
1263,0.007576
1242,0.007555
986,0.00755
987,0.00755
471,0.007533
492,0.007528
465,0.007472
823,0.007463
467,0.007446
988,0.007403
385,0.00739
504,0.007378
1244,0.007348
1246,0.007348
469,0.007333
989,0.007332
460,0.007327
1035,0.007304
15,0.007301
510,0.007295
505,0.007253
394,0.007243
17,0.007215
12,0.007178
381,0.00717
1243,0.007156
397,0.007147
508,0.007121
391,0.0071
395,0.0071
390,0.0071
398,0.0071
392,0.0071
389,0.0071
1034,0.007062
461,0.007041
1079,0.007038
509,0.007034
396,0.007019
383,0.007019
382,0.007019
393,0.007019
1264,0.007009
380,0.006985
472,0.006973
468,0.006963
1033,0.006943
899,0.006907
462,0.006893
968,0.006888
463,0.006826
14,0.006811
439,0.00679
440,0.00679
1013,0.006764
499,0.006727
1009,0.006714
1008,0.006714
1260,0.006687
231,0.006647
399,0.006587
561,0.006581
11,0.00654
230,0.006516
1007,0.006497
1080,0.006495
984,0.006467
985,0.006467
1020,0.006444
473,0.006434
1001,0.006413
1006,0.006377
498,0.006361
1000,0.006359
999,0.006359
1002,0.006359
998,0.006359
442,0.006331
506,0.006324
443,0.006312
10,0.006293
500,0.006292
441,0.006283
1017,0.006258
1019,0.006258
1016,0.006258
1018,0.006258
507,0.006247
1225,0.006217
961,0.006168
967,0.006162
233,0.006126
962,0.006053
875,0.006034
408,0.006012
410,0.006012
1011,0.005972
1081,0.005966
979,0.005938
409,0.005937
1010,0.00593
1012,0.00593
407,0.005864
1104,0.005858
963,0.005848
329,0.005846
1265,0.005812
406,0.005795
232,0.005792
1262,0.005758
1184,0.005689
980,0.005627
1266,0.005627
1261,0.005625
997,0.005613
1208,0.005585
328,0.00558
337,0.005536
1219,0.005532
1005,0.005527
1003,0.005527
1004,0.005527
411,0.005496
368,0.005483
1082,0.00544
376,0.005409
981,0.005362
983,0.005362
336,0.00532
640,0.005288
1226,0.005199
1185,0.005195
335,0.005116
332,0.005019
330,0.005019
379,0.004952
378,0.004952
377,0.004952
964,0.004934
333,0.004925
1268,0.00492
1267,0.00492
412,0.004888
1227,0.004882
334,0.004835
331,0.004835
338,0.004752
339,0.004752
725,0.004748
363,0.004722
965,0.00471
966,0.004685
1224,0.004684
876,0.004683
1186,0.004642
1084,0.004634
1269,0.004612
1203,0.004595
1083,0.004572
340,0.004517
234,0.004513
362,0.004459
342,0.004403
629,0.004304
562,0.004267
1087,0.004235
1205,0.00415
355,0.004149
1209,0.004101
996,0.004094
358,0.004088
364,0.004088
359,0.004088
926,0.004082
1211,0.004062
427,0.004061
361,0.004032
1223,0.004023
994,0.00402
995,0.00402
1190,0.004008
1201,0.004008
1199,0.004008
360,0.003981
1210,0.003973
1206,0.003966
1207,0.003966
414,0.003936
1216,0.003913
1192,0.003907
1193,0.003907
413,0.003897
366,0.003897
365,0.003897
1259,0.003887
1086,0.003887
1188,0.003865
1194,0.003865
1195,0.003865
1189,0.003865
356,0.003852
1204,0.003838
1196,0.003838
1187,0.003838
1197,0.003823
1198,0.003823
1200,0.00382
1202,0.00382
1212,0.003808
859,0.003765
341,0.003763
1213,0.003759
1214,0.00374
1215,0.003728
1221,0.00372
1222,0.00372
1218,0.003713
1217,0.003713
1220,0.003711
357,0.003535
416,0.003467
1122,0.003406
415,0.003404
895,0.003375
1085,0.00333
367,0.003329
419,0.003277
924,0.003268
1258,0.003253
1021,0.003251
867,0.003228
1132,0.003214
418,0.003187
1251,0.003183
925,0.003163
724,0.003141
563,0.003138
352,0.003052
353,0.003052
351,0.003035
858,0.003023
564,0.003013
877,0.00297
879,0.002954
953,0.00291
565,0.002845
1088,0.002818
1072,0.002792
869,0.002761
343,0.002735
344,0.002735
747,0.002677
1022,0.002605
421,0.002552
1257,0.002552
354,0.002547
954,0.002541
704,0.002533
349,0.002521
348,0.002521
347,0.002521
1124,0.002446
422,0.00239
1256,0.00239
572,0.00237
898,0.002367
1026,0.002343
1091,0.002337
750,0.002312
857,0.002263
580,0.002263
868,0.002262
687,0.002233
955,0.002226
653,0.002216
722,0.002199
923,0.002179
910,0.002157
1089,0.002152
1090,0.002152
346,0.002127
751,0.002121
749,0.002121
1070,0.0021
855,0.002084
854,0.002084
856,0.002084
423,0.00207
1135,0.00207
680,0.002055
420,0.002055
1024,0.002036
652,0.00203
345,0.001995
883,0.001992
682,0.001966
861,0.001947
1136,0.001912
647,0.001912
438,0.001912
648,0.001912
425,0.001912
649,0.001912
721,0.001888
893,0.001878
894,0.001878
866,0.001855
350,0.001827
686,0.001815
744,0.00176
428,0.001756
426,0.001756
437,0.001756
1255,0.001756
1130,0.001756
1131,0.001756
650,0.001756
1134,0.001756
860,0.001742
745,0.00174
746,0.00174
585,0.001732
956,0.001718
1073,0.001705
957,0.001696
752,0.001659
1032,0.001643
685,0.00164
1137,0.001622
1138,0.001622
952,0.001611
424,0.001602
1029,0.001596
1028,0.001596
1030,0.001596
1031,0.001596
892,0.001595
719,0.001578
710,0.001578
753,0.001568
891,0.001567
720,0.001552
1025,0.001546
1139,0.00149
697,0.001478
748,0.001464
946,0.00146
1129,0.00145
605,0.00145
711,0.001425
712,0.001425
651,0.00141
715,0.001409
699,0.001392
713,0.001384
714,0.001384
717,0.001384
922,0.001382
684,0.001378
718,0.001343
631,0.00133
571,0.0013
1116,0.0013
632,0.001295
951,0.001278
573,0.001278
849,0.001261
1114,0.001247
905,0.001243
904,0.001243
903,0.001243
897,0.00124
896,0.00124
634,0.001236
635,0.001236
633,0.001236
636,0.001236
886,0.001236
637,0.001213
698,0.001208
1094,0.001199
1254,0.001199
900,0.001195
692,0.001195
958,0.001176
576,0.001156
588,0.001156
1056,0.001156
887,0.00114
1071,0.001129
878,0.001125
907,0.00112
912,0.00112
902,0.00112
945,0.001109
921,0.001097
948,0.001069
695,0.001062
1092,0.001048
890,0.001033
888,0.001033
889,0.001033
944,0.001031
708,0.001028
709,0.001022
1093,0.001014
1095,0.001014
1096,0.001014
850,0.001007
683,0.001007
696,0.001005
594,0.001002
947,0.000997
1250,0.00098
911,0.000975
1054,0.000965
1055,0.000965
705,0.000957
1101,0.000929
1117,0.000929
901,0.000912
915,0.000912
547,0.00091
702,0.000893
848,0.000893
847,0.000893
932,0.000891
1115,0.000876
1119,0.000876
568,0.000863
864,0.000839
863,0.000839
880,0.000836
959,0.000817
694,0.000811
1146,0.000809
909,0.000806
920,0.000806
914,0.000806
853,0.000797
852,0.000797
851,0.000797
862,0.00077
1061,0.00076
1067,0.00076
1068,0.00076
1063,0.00076
1062,0.00076
1069,0.00076
1064,0.00076
1066,0.00076
1074,0.00076
1253,0.000744
1120,0.000744
1126,0.000744
1121,0.000744
1125,0.000744
1123,0.000744
1098,0.000744
1153,0.000742
703,0.000731
919,0.000728
549,0.000725
906,0.000713
916,0.000713
913,0.000713
935,0.000693
1102,0.000684
529,0.000684
1148,0.000673
949,0.00067
865,0.000667
931,0.000653
918,0.000652
881,0.000651
700,0.00065
689,0.000649
917,0.000633
908,0.000633
885,0.000629
1159,0.000624
1127,0.000618
1097,0.000618
1099,0.000618
1100,0.000618
1103,0.000618
645,0.000618
646,0.000618
1105,0.000618
644,0.000618
1128,0.000618
930,0.000612
929,0.000612
567,0.000612
569,0.000612
530,0.000612
566,0.000612
706,0.000609
884,0.000584
639,0.000581
1150,0.000569
1149,0.000569
531,0.000555
533,0.000555
532,0.000555
934,0.00055
1142,0.000542
574,0.000541
548,0.000541
550,0.000541
534,0.000518
933,0.000494
1141,0.000485
960,0.000479
1155,0.000471
1154,0.000471
1152,0.000471
1151,0.000471
1145,0.000471
1144,0.000471
1248,0.000469
1147,0.000449
1143,0.000449
1161,0.000439
1157,0.000439
1156,0.000439
1158,0.000439
1160,0.000439
882,0.000416
690,0.000414
691,0.000408
707,0.000403
693,0.000398
638,0.000396
537,0.000396
535,0.000396
582,0.000396
536,0.000396
598,0.000396
538,0.000396
593,0.000396
604,0.000396
1075,0.000396
600,0.000307
591,0.000307
642,0.000307
643,0.000307
1065,0.000284
1249,0.000284
577,0.000243
590,0.000243
578,0.000243
584,0.000243
589,0.000243
587,0.000243
581,0.000243
586,0.000243
579,0.000243
583,0.000243
592,0.000243
575,0.000243
628,0.000243
602,0.000243
603,0.000243
630,0.000243
601,0.000243
641,0.000243
595,0.000243
597,0.000243
599,0.000243
596,0.000243

==> Tikz_Figures/information_gain_gisaid_1.tikz <==
\begin{tikzpicture}
	\begin{axis}[
% 	ylabel shift=-1pt,
	xtick={0,300,600,900,1200},
	ytick={0,0.2,0.4,0.6,0.8,1},
	yticklabels={0,0.2,0.4,0.6,0.8,1},
	height=4.5cm, 
	width=5cm,
	grid=major,
	ymin=0, ymax=1,
% 	legend columns=4,
% 	mark repeat={5},
	legend style={
		column sep=0.8ex,
	},	
% 	legend entries={},
% 	legend to name=commonlegend,
	ylabel style={align=center},
	ylabel={information gain},
	xlabel={GISAID 1},
	]
	\addplot+[only marks, mark size=2.0pt,mark options={blue}] table[x={aminoAcid},y={informationGain}, col sep=comma]{Figures_data/Sequences_information_gain_data2.csv};

	
	\end{axis}
	\end{tikzpicture}
	\hspace{-0.2cm}
	\begin{tikzpicture}
	\begin{axis}[
	xtick={0,300,600,900,1200},
	ytick={0,0.2,0.4,0.6,0.8,1},
	yticklabels={,,,,,},
	height=4.5cm, 
	width=5cm,
	grid=major,
	ymin=0, ymax=1,
% 	legend columns=4,
% 	mark repeat={5},
	legend style={
		column sep=0.8ex,
	},	
% 	legend entries={},
% 	legend to name=commonlegend,
% 	ylabel style={align=center},
% 	ylabel={.},
% 	ylabel shift=-0.25cm,
	xlabel={GISAID 2},
	]
	
	\addplot+[only marks, mark size=2.0pt,mark options={blue}] table[x={aminoAcid},y={informationGain}, col sep=comma]{Figures_data/Sequences_information_gain_data1.csv};

	
	\end{axis}
	\end{tikzpicture}
	\hspace{-0.2cm}
	\begin{tikzpicture}
	\begin{axis}[
	xtick={0,300,600,900,1200},
	ytick={0,0.2,0.4,0.6,0.8,1},
	yticklabels={,,,,,},
	ylabel shift=-10pt,
	height=4.5cm, 
	width=5cm,
	grid=major,
	ymin=0, ymax=1,
% 	legend columns=4,
% 	mark repeat={5},
	legend style={
		column sep=0.8ex,
	},	
% 	legend entries={},
% 	legend to name=commonlegend,
% 	ylabel style={align=center},
	ylabel={},
	xlabel={GISAID 3},
	]

	\addplot+[only marks, mark size=1.5pt,mark options={blue}] table[x={aminoAcid},y={informationGain}, col sep=comma]{Figures_data/Sequences_information_gain_data3.csv};

	
	\end{axis}
	\end{tikzpicture}

==> results/baseline_pca_components.txt <==
ind	pca
2	0.294532522
3	0.443154122
4	0.548655631
5	0.609962651
6	0.664248853
7	0.691516009
8	0.71648025
9	0.736060007
10	0.754020539
11	0.770373559
12	0.785335369
13	0.797299242
14	0.807417981
15	0.815833815
16	0.823405471
17	0.830084937
18	0.836089537
19	0.841798451
20	0.84744984
21	0.852838387
22	0.857445718
23	0.861750839
24	0.865657271
25	0.869445621
26	0.872956692
27	0.876387235
28	0.879413504
29	0.88232512
30	0.885206174
31	0.887956804
32	0.890408595
33	0.892747919
34	0.89500525
35	0.897251247
36	0.899398316
37	0.901475607
38	0.903431357
39	0.90527339
40	0.907086942
41	0.908811637
42	0.910464534
43	0.912034422
44	0.913563014
45	0.915074097
46	0.916474793
47	0.917806761
48	0.919070686
49	0.920299761
50	0.921520482
51	0.922669012
52	0.923829573
53	0.924924493
54	0.925993281
55	0.927029738
56	0.928015169
57	0.928994966
58	0.929937369
59	0.930843629
60	0.931724622
61	0.93259611
62	0.933429216
63	0.934269778
64	0.935087435
65	0.935894107
66	0.936693326
67	0.937469136
68	0.938213983
69	0.93895462
70	0.939673851
71	0.940375999
72	0.941046144
73	0.941657992
74	0.94233556
75	0.942953112
76	0.943572097
77	0.944162611
78	0.944748458
79	0.945318904
80	0.945885966
81	0.946435381
82	0.946964038
83	0.947521834
84	0.948040305
85	0.94852991
86	0.94907574
87	0.949577343
88	0.950066589
89	0.950545285
90	0.950998801
91	0.951479318
92	0.951918185
93	0.952369109
94	0.952793683
95	0.953219955
96	0.953640337
97	0.954044228
98	0.954453526
99	0.954856581
100	0.955233594
101	0.955233594
102	0.955622262
103	0.95600272
104	0.956377313
105	0.956724637
106	0.957109408
107	0.95745133
108	0.957789966
109	0.958138658
110	0.958474052
111	0.958803066
112	0.959138288
113	0.959457445
114	0.959763125
115	0.960086038
116	0.960402476
117	0.960692801
118	0.961000936
119	0.961300391
120	0.961584832
121	0.961873372
122	0.962147002
123	0.962434285
124	0.962708576
125	0.96297413
126	0.963252802
127	0.963516473
128	0.96377387
129	0.964027459
130	0.964284794
131	0.964528963
132	0.96477226
133	0.965035329
134	0.965271009
135	0.965520328
136	0.965759345
137	0.965997653
138	0.966225406
139	0.966471853
140	0.966698885
141	0.966918287
142	0.967134356
143	0.967352272
144	0.967583429
145	0.967795153
146	0.968007513
147	0.968209361
148	0.96842304
149	0.968625117
150	0.968833105
151	0.969028565
152	0.969236947
153	0.969406217
154	0.969606859
155	0.969807045
156	0.969996241
157	0.970176889
158	0.970370221
159	0.97053606
160	0.970728504
161	0.970901138
162	0.971085819
163	0.971261614
164	0.971435572
165	0.971611003
166	0.971764717
167	0.971924938
168	0.97210405
169	0.972262099
170	0.972426256
171	0.972590768
172	0.972746606
173	0.972909709
174	0.973069214
175	0.97321436
176	0.973378774
177	0.973526674
178	0.973678699
179	0.973828698
180	0.973973388
181	0.97412099
182	0.974258985
183	0.974417206
184	0.974552024
185	0.974690191
186	0.974835785
187	0.974964699
188	0.975109643
189	0.975244996
190	0.975378746
191	0.9755071
192	0.975641706
193	0.975778803
194	0.975896341
195	0.97603349
196	0.97615882
197	0.976284945
198	0.976407061
199	0.976535874
200	0.976653332
201	0.976778159

==> results/pca.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=1 by 1},
      height=4cm,width=5cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    legend pos= south east,
    major grid style={dashed,draw=gray}
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={Explained Variance}, xlabel={},xmin=0, xmax=200,xtick={0,50,100,150,200},
ymin=0.3, ymax=1,
]
\addplot+[
    color=black,
    mark size=0.5pt,
    smooth,
    ]
     table[x={ind}, y = {pca}] {results/baseline_pca_components.txt};
    %  \addlegendentry{Explained Variance}
\end{groupplot}
\end{tikzpicture}

